PROEMO: Prompt-Driven Text-to-Speech Synthesis Based on Emotion and Intensity Control

Speech synthesis has significantly advanced from statistical methods to deep neural network architectures, leading to various text-to-speech (TTS) models that closely mimic human speech patterns. However, capturing nuances such as emotion and style in speech synthesis is challenging. To address this challenge, we introduce an approach centered on prompt-based emotion control. The proposed architecture incorporates emotion and intensity control across multi-speakers. Furthermore, we leverage large language models (LLMs) to manipulate speech prosody while preserving linguistic content. Using embedding emotional cues, regulating intensity levels, and guiding prosodic variations with prompts, our approach infuses synthesized speech with human-like expressiveness and variability. Lastly, we demonstrate the effectiveness of our approach through a systematic exploration of the control mechanisms mentioned above.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

